Leveraging waveform complexity for confident detection of gravitational waves

The recent completion of Advanced LIGO suggests that gravitational waves (GWs) may soon be directly observed. Past searches for gravitational-wave transients have been impacted by transient noise artifacts, known as glitches, introduced into LIGO data due to instrumental and environmental effects. In this work, we explore how waveform complexity, instead of signal-to-noise ratio, can be used to rank event candidates and distinguish short duration astrophysical signals from glitches. We test this framework using a new hierarchical pipeline that directly compares the Bayesian evidence of explicit signal and glitch models. The hierarchical pipeline is shown to have strong performance, and in particular, allows high-confidence detections of a range of waveforms at realistic signal-to-noise ratio with a two detector network.

==> ref.txt <==
Dear Dr. Kanner,

The above manuscript has been reviewed by one of our referees.
Comments from the report appear below for your consideration.

When you resubmit your manuscript, please include a summary of the
changes made and a brief response to all recommendations and
criticisms.

Yours sincerely,

Ansar Fayyazuddin
Associate Editor
Physical Review D
Email: prd@aps.org
http://journals.aps.org/prd/

----------------------------------------------------------------------
Report of the Referee -- DJ11771/Kanner
----------------------------------------------------------------------

This is an interesting and well written paper that investigates the
performance of BayesWave for signal versus glitch detection when used
in conjunction with the coherentWaveBurst (cWB) pipeline to follow up
triggers. The authors perform simulation studies of only background
initial LIGO noise as well as injected signals from binary black hole
waveforms and ad-hoc waveforms of different complexity to demonstrate
a considerable advantage of BayesWave over cWB (only) in detecting
more signals at low SNR that have complex waveforms and equal
performace to cWB for signals with simple waveforms. This is an
important result with practical implications for GW detection and
parameter estimation in the low SNR scenario.

I have only a few comments and suggestions:

1. Introduction, second to last paragraph: with "Bayesian odds ratio",
do you mean the Bayes factor? I think it might be worthwhile using the
correct terminology in the introduction or giving an explanation of
what is meant by odds ratio. Even though you refer to the BayesWave
paper, I think it would be beneficial for the reader to define B_{S,G}
here or in part II.

***
*We have corrected the terminology, and added a definition of the Bayes Factor 
to section II*
***

2. Formula (1) on page 2: The main findings and conclusions of the
paper are based on this formula. Therefore, how this scaling of the
log Bayes factor is derived needs a more detailed explanation,
especially as the paper that is referred to is still in preparation.
Is this derived analytically or experimentally via simulation?

***
We have added this explanation:
This scaling can be derived analytically as the ratio of the
Occam factors
between the two models (see [12] for details), and emerges
because real signals may be fit with both the signal and
glitch  models,  but  the  glitch  model  has  a  much  larger
parameter  space. 
***

3. Does equation (2) imply that log BF scales as SNR*log(SNR)?

***
Yes.  Though, this is just an order of magnitude argument, and should
not be pushed too far.
***

4. Section III, Part A, 2nd paragraph: Can you please explain the
process of "recoloring" of the initial LIGO data.

***
Added this text and reference to used software library:
This was done using tools in the gstlal
library [15] to apply filters to change the frequency dependence
of the data's power spectral density.
***

5. Section III, Part C, 2nd paragraph: What is the reason for
incompatibility of the fourth waveform with BayesWave?

***
I added this note:
A fourth waveform, with longer duration and narrow bandwidth, was found incompatible 
with the \BayesWave{} parameters used in this search; the long duration ($>0.5$ s) would
require a larger data segment for power spectral density estimation and a larger maximum 
number of wavelets to cover.
***


6. Section IV, Part D, 1. paragraph: Does the difficulty in detecting
simple sine-gaussians result from the choice of models for the
glitches in BayesWave? Could this be rectified in some way in
BayesWave?

*** 
Added this note:
Potentially, future versions of the code could target these
signals by using a more precisely formulated glitch model, though at some point
one would encounter the basic problem that some LIGO glitches do, in fact, 
mimic sine-gaussian signals.
***

7. Introduction, first sentence: "fall" is ambiguous as it depends on
the hemisphere. 

***
Yes, indeed.  Changed to: "the first observation run began in September of this year."
***



Francesco Comments


    page 2 sec II (wrt to latest version on dcc) right column top: the true probability.... Neither cWB with it's nominal probability coming from it's constrained likelihood which assume Gaussian noise, nor BW with it's Bayes Factor claim that these are "true" probabilities. We both use them to rank our events and we both use the time shifted analysis to measure the FAR and probabilities.  
    *DONE*
    
    page 3 sec II left column first bullet: initial advanced detectors; 
    *DONE*
    
    page 3 sec. IIIA left column bottom: reference to BNS range may be misleading when confronting with fig. 5;  
    *I left this as-is - this is a standard way to describe our distance reach*
   
    page 3 sec  IIIB right column top: the IMBBH search that I did was not using any elliptical polarization constraint. Just the usual un-modeled all-sky search. Moreover the cited reference looks inappropriate. I would have suggested dropping both of them, simply.   
    *DONE*
 
    page 3 sec  IIIB right column top: no difference for the loudest several events .... Well, there is a difference between the red and the black curve in fig 2. It's only the loudest 2 I guess. I would have stressed that the difference is not enough for our purposes, but not that it's non-existant at all....
    *DONE*
    
    page 4 sec IIIC left column bottom: "no advantage over a basic application of cWB" when referring to plateau on figure 5. That plateau is just your threshold on rho to select events. The curve goes up on the left for cWB. And I believe it would go up for cWB+BW too.. we just haven't measured it. 
    hmmm ...
    *YES, I SEE YOUR POINT - THE FAR RIGHT SIDE OF THE PLOT HAS NO INFORMATION.*  
    
    
    page 5, figures 3 and 4: there is something fishy here... how come the colored dots for the 150-150 stop at rho~30? The injected events for 150-150 are on average stronger than the 50-50 ones, while from these plots it actually looks like it's the opposite. Have you down-sampled the injections? Sure it's correct? I assure you that I find 150-150 signals above threshold rho>50. They are few, but they exist.
   
    *Yes, there was down-selection of injections, done randomly.  This is only 500 injections for each waveform*
   
   
    A general remark: you should notice that whatever comparison you do at FAR~1/70 years when you have accumulated 70 years of BKG suffers from the 100 uncertainty on the FAR estimate itself.... Error bars, when plotted (as they should) would be just enormous....  
    
    *Hmmm...yes, adding error bars would be good.  I could do this if you feel strongly, but I haven't yet*


